BRDF Estimation of Complex Materials with Nested Learning

The estimation of the optical properties of a material from RGB-images is an important but extremely ill-posed problem in Computer Graphics. While recent works have successfully approached this problem even from just a single photograph, significant simplifications of the material model are assumed, limiting the usability of such methods. The detection of complex material properties such as anisotropy or Fresnel effect remains an unsolved challenge. We propose a novel method that predicts the model parameters of an artist-friendly, physically-based BRDF, from only two low-resolution shots of the material. Thanks to a novel combination of deep neural networks in a nested architecture, we are able to handle the ambiguities given by the non-orthogonality and non-convexity of the parameter space. To train the network, we generate a novel dataset of physically-based synthetic images. We prove that our model can recover new properties like anisotropy, index of refraction and a second reflectance color, for materials that have tinted specular reflections or whose albedo changes at glancing angles.

==> images/real_evaluation/Real_images_selection/predictions/records.txt <==
1,mat_01,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,90,51,77,51,68,74,19,64,30,27
2,mat_02,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,54,23,53,52,74,48,46,55,91,38
3,mat_03,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31,19,58,50,9,10,45,39,83,6
4,mat_04,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,55,50,33,56,35,17,55,86,51,23
5,mat_05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7,42,68,43,59,64,54,34,21,6
6,mat_06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,87,59,47,48,43,42,74,59,52,37
7,mat_07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,56,59,54,56,95,74,44,36,88,40
8,mat_08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,68,81,17,60,83,84,52,24,55,95
9,mat_09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,72,64,47,45,96,21,57,64,50,51
10,mat_10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,10,91,46,51,68,97,40,45,39,16
11,mat_11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,31,69,47,49,50,3,52,43,91,8
12,mat_12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,22,13,55,35,49,94,55,40,87,13
13,mat_13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5,14,50,56,95,73,46,41,89,20
14,mat_14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,74,58,48,50,45,7,54,61,14,82
15,mat_15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,60,46,56,77,59,11,71,70,41,11


==> images/real_evaluation/Real_images_selection/predictions/resumen.txt <==
Material, scene, lab_l2_error, deltaE_error, threshold_lab_error, rgb_l2_error, rgb_max_error, rgb_l1_error 
01_CHK_30, 11.4269545379, 6.32626160137, 0.999938964844, 0.107729827728, 0.0899429470301, 0.160962998867
01_CHK_90, 10.012091036, 5.34476031511, 0.998718261719, 0.0861616596324, 0.0703027993441, 0.128491848707
02_CHK_30, 30.4486552151, 27.8623071709, 0.999938964844, 0.45765299681, 0.315267592669, 0.769983410835
02_CHK_90, 12.962214141, 11.8190968047, 0.971740722656, 0.183062220862, 0.130025267601, 0.303350150585
03_CHK_30, 13.4289440316, 10.5191572935, 0.958312988281, 0.146027660386, 0.114581778646, 0.22839614749
03_CHK_90, 9.84425296183, 9.58161463733, 0.895324707031, 0.136673860845, 0.090285167098, 0.232531964779
04_CHK_30, 32.5963747539, 26.7942844599, 0.999938964844, 0.357896369068, 0.269937217236, 0.547368407249
04_CHK_90, 24.3575841202, 20.4744890553, 0.999938964844, 0.316809928381, 0.238269463181, 0.515181779861
05_CHK_30, 18.350264336, 14.305584013, 0.999816894531, 0.172644238721, 0.140849545598, 0.26867210865
05_CHK_90, 41.2326732308, 40.8394196752, 0.999877929688, 0.621225524804, 0.380223125219, 1.07158100605
06_CHK_30, 7.93076277011, 7.27179476138, 0.941284179688, 0.0966174289877, 0.0770227760077, 0.151367470622
06_CHK_90, 7.59417836375, 7.0711195172, 0.936645507812, 0.0942347610317, 0.0759890377522, 0.143323734403
07_CHK_30, 25.2538676194, 22.0652022026, 0.999938964844, 0.333288043714, 0.244969978929, 0.540455698967
07_CHK_90, 19.294713871, 16.2749977705, 0.999938964844, 0.195491577377, 0.155419662595, 0.311649978161
08_CHK_30, 23.90960602, 15.8352927485, 0.97265625, 0.211007863015, 0.17744794488, 0.316175013781
08_CHK_90, 19.9928780653, 14.1966140895, 0.997985839844, 0.24817746565, 0.196049183607, 0.396360248327
09_CHK_30, 11.9220932794, 11.1642828058, 0.966186523438, 0.123140232027, 0.0968525260687, 0.190526381135
09_CHK_90, 15.5198158308, 14.8057928926, 0.985717773438, 0.213350590908, 0.171424344182, 0.328861296177
10_CHK_30, 22.8704209003, 18.1546779967, 0.973205566406, 0.259772711178, 0.190156072378, 0.423332720995
10_CHK_90, 26.9204112814, 25.7876943756, 0.973022460938, 0.422494695968, 0.265312731266, 0.723536372185
11_CHK_30, 14.2889507649, 11.5959637031, 0.927124023438, 0.176187205865, 0.12697429955, 0.291253805161
11_CHK_90, 8.35416515524, 7.76441571439, 0.879272460938, 0.0862770222005, 0.0646827816963, 0.139076262712
12_CHK_30, 31.0101199109, 17.8089557108, 0.9970703125, 0.319155657041, 0.257706940174, 0.485946595669
12_CHK_90, 38.4417250559, 20.6215734826, 0.999328613281, 0.369732024808, 0.311508059502, 0.545541286469
13_CHK_30, 26.5881065914, 23.6412994563, 0.990600585938, 0.382048100415, 0.271375268698, 0.632359981537
13_CHK_90, 23.250407501, 22.0065991266, 0.967590332031, 0.29477071122, 0.197920531034, 0.488702923059
14_CHK_30, 10.1385582525, 9.35744602242, 0.823608398438, 0.121740040407, 0.0926684141159, 0.190236598253
14_CHK_90, 10.2497782572, 10.0748691177, 0.842529296875, 0.161020163614, 0.107203774154, 0.27104011178

